High Five: Improving Gesture Recognition by Embracing Uncertainty

Sensors on mobile devices---accelerometers, gyroscopes, pressure meters, and GPS---invite new applications in gesture recognition, gaming, and fitness tracking. However, programming them remains challenging because human gestures captured by sensors are noisy. This paper illustrates that noisy gestures degrade training and classification accuracy for gesture recognition in state-of-the-art deterministic Hidden Markov Models (HMM). We introduce a new statistical quantization approach that mitigates these problems by (1) during training, producing gesture-specific codebooks, HMMs, and error models for gesture sequences; and (2) during classification, exploiting the error model to explore multiple feasible HMM state sequences. We implement classification in Uncertain<t>, a probabilistic programming system that encapsulates HMMs and error models and then automates sampling and inference in the runtime. Uncertain<T> developers directly express a choice of application-specific trade-off between recall and precision at gesture recognition time, rather than at training time. We demonstrate benefits in configurability, precision, recall, and recognition on two data sets with 25 gestures from 28 people and 4200 total gestures. Incorporating gesture error more accurately in modeling improves the average recognition rate of 20 gestures from 34\% in prior work to 62\%. Incorporating the error model during classification further improves the average gesture recognition rate to 71\%. As far as we are aware, no prior work shows how to generate an HMM error model during training and use it to improve classification rates.

==> GnuPlot/GyroDrift/Drift.dat <==
0.5556	1.1111	2.2222	3.3333	4.4444	5.5556
190.5556	381.1111	762.2222	1143.3333	1524.4444	1905.5556
1220.5556	2441.1111	4882.2222	7323.3333	9764.4444	12205.5556
3810.5556	7621.1111	15242.2222	22863.3333	30484.4444	38105.5556
8680.5556	17361.1111	34722.2222	52083.3333	69444.4444	86805.5556
16550.5556	33101.1111	66202.2222	99303.3333	132404.4444	165505.5556
28140.5556	56281.1111	112562.2222	168843.3333	225124.4444	281405.5556
44170.5556	88341.1111	176682.2222	265023.3333	353364.4444	441705.5556
65360.5556	130721.1111	261442.2222	392163.3333	522884.4444	653605.5556
92430.5556	184861.1111	369722.2222	554583.3333	739444.4444	924305.5556
126100.5556	252201.1111	504402.2222	756603.3333	1008804.444	1261005.556
167090.5556	334181.1111	668362.2222	1002543.333	1336724.444	1670905.556
216120.5556	432241.1111	864482.2222	1296723.333	1728964.444	2161205.556
273910.5556	547821.1111	1095642.222	1643463.333	2191284.444	2739105.556
341180.5556	682361.1111	1364722.222	2047083.333	2729444.444	3411805.556
418650.5556	837301.1111	1674602.222	2511903.333	3349204.444	4186505.556
507040.5556	1014081.111	2028162.222	3042243.333	4056324.444	5070405.556
607070.5556	1214141.111	2428282.222	3642423.333	4856564.444	6070705.556
719460.5556	1438921.111	2877842.222	4316763.333	5755684.444	7194605.556
844930.5556	1689861.111	3379722.222	5069583.333	6759444.444	8449305.556
984200.5556	1968401.111	3936802.222	5905203.333	7873604.444	9842005.556
1137990.556	2275981.111	4551962.222	6827943.333	9103924.444	11379905.56
1307020.556	2614041.111	5228082.222	7842123.333	10456164.44	13070205.56
1492010.556	2984021.111	5968042.222	8952063.333	11936084.44	14920105.56
1693680.556	3387361.111	6774722.222	10162083.33	13549444.44	16936805.56
1912750.556	3825501.111	7651002.222	11476503.33	15302004.44	19127505.56
2149940.556	4299881.111	8599762.222	12899643.33	17199524.44	21499405.56
2405970.556	4811941.111	9623882.222	14435823.33	19247764.44	24059705.56
2681560.556	5363121.111	10726242.22	16089363.33	21452484.44	26815605.56
2977430.556	5954861.111	11909722.22	17864583.33	23819444.44	29774305.56
3294300.556	6588601.111	13177202.22	19765803.33	26354404.44	32943005.56
3632890.556	7265781.111	14531562.22	21797343.33	29063124.44	36328905.56
3993920.556	7987841.111	15975682.22	23963523.33	31951364.44	39939205.56
4378110.556	8756221.111	17512442.22	26268663.33	35024884.44	43781105.56
4786180.556	9572361.111	19144722.22	28717083.33	38289444.44	47861805.56
5218850.556	10437701.11	20875402.22	31313103.33	41750804.44	52188505.56
5676840.556	11353681.11	22707362.22	34061043.33	45414724.44	56768405.56
6160870.556	12321741.11	24643482.22	36965223.33	49286964.44	61608705.56
6671660.556	13343321.11	26686642.22	40029963.33	53373284.44	66716605.56
7209930.556	14419861.11	28839722.22	43259583.33	57679444.44	72099305.56
7776400.556	15552801.11	31105602.22	46658403.33	62211204.44	77764005.56
8371790.556	16743581.11	33487162.22	50230743.33	66974324.44	83717905.56
8996820.556	17993641.11	35987282.22	53980923.33	71974564.44	89968205.56
9652210.556	19304421.11	38608842.22	57913263.33	77217684.44	96522105.56
10338680.56	20677361.11	41354722.22	62032083.33	82709444.44	103386805.6
11056950.56	22113901.11	44227802.22	66341703.33	88455604.44	110569505.6
11807740.56	23615481.11	47230962.22	70846443.33	94461924.44	118077405.6
12591770.56	25183541.11	50367082.22	75550623.33	100734164.4	125917705.6
13409760.56	26819521.11	53639042.22	80458563.33	107278084.4	134097605.6
14262430.56	28524861.11	57049722.22	85574583.33	114099444.4	142624305.6
15150500.56	30301001.11	60602002.22	90903003.33	121204004.4	151505005.6
16074690.56	32149381.11	64298762.22	96448143.33	128597524.4	160746905.6
17035720.56	34071441.11	68142882.22	102214323.3	136285764.4	170357205.6
18034310.56	36068621.11	72137242.22	108205863.3	144274484.4	180343105.6
19071180.56	38142361.11	76284722.22	114427083.3	152569444.4	190711805.6
20147050.56	40294101.11	80588202.22	120882303.3	161176404.4	201470505.6
21262640.56	42525281.11	85050562.22	127575843.3	170101124.4	212626405.6
22418670.56	44837341.11	89674682.22	134512023.3	179349364.4	224186705.6
23615860.56	47231721.11	94463442.22	141695163.3	188926884.4	236158605.6
24854930.56	49709861.11	99419722.22	149129583.3	198839444.4	248549305.6


==> GnuPlot/IncreasingGestures/Gestures.dat <==
2	98.50
3	95.42
4	85.94
5	85.00
6	82.08
7	83.94
8	79.06	44.97
9	83.89	
10	78.00	47.12
12	70.16	41.52
14	68.47	38.86
16	65.87	37.79
18	63.20	34.12
20	62.12	33.80


==> GnuPlot/IncreasingGestures/Gestures_v2.dat <==
2	0.9850	0.0251	0.9634	0.0285
4	0.9125	0.1222	0.8594	0.4648
6	0.8208	0.0992	0.5616	0.4230
8	0.7906	0.1503	0.5277	0.3529
10	0.7800	0.1255	0.4712	0.3773
12	0.7016	0.1319	0.4152	0.3311
14	0.6847	0.1649	0.3886	0.3491
16	0.6587	0.1765	0.3779	0.3306
18	0.6320	0.1551	0.3412	0.3540
20	0.6212	0.1446	0.3380	0.3189


==> GnuPlot/IncreasingGestures/Gestures_v2text.dat <==
2	98.50	96.34
4	91.25	85.94
6	82.08	52.16
8	79.06	56.77
10	78.00	47.12
12	70.16	41.52
14	68.47	38.86
16	65.87	37.79
18	63.20	34.12
20	62.12	33.80


==> GnuPlot/LawPass/Low_pass.dat <==
-1.077148438
-1.021679688
-0.964628906
-0.906935547
-0.860773242
-0.821961543
-0.782734139
-0.750749787
-0.719034184
-0.69674014
-0.693863001
-0.697816545
-0.700300515
-0.703122026
-0.728805917
-0.773894076
-0.823457793
-0.866697951
-0.910203937
-0.955706981
-0.982694877
-1.003370702
-1.032330506
-1.07353105
-1.114322476
-1.138730072
-1.14087269
-1.136160421
-1.134946723
-1.134928613
-1.137158408
-1.149614442
-1.176742842
-1.194322464
-1.209069905
-1.227323071
-1.229786076
-1.216866062
-1.195960706
-1.179489635
-1.160857078
-1.131880745
-1.094962202
-1.049723794
-1.005200634
-0.95780557
-0.903431263
-0.852248293
-0.817023464
-0.78786018
-0.750871037
-0.712502683
-0.67992429
-0.660174048
-0.661148831
-0.664076917
-0.650501256
-0.633790974
-0.640822033
-0.663067955
-0.676741628
-0.693149497
-0.729010328
-0.778179608
-0.824971022
-0.87372392
-0.916624965
-0.961290594
-1.010864659
-1.055676631
-1.098546468
-1.127851977
-1.137234748
-1.141284711
-1.143171865
-1.141745303
-1.138703586
-1.142020727
-1.159849904
-1.180486008
-1.192906157
-1.209162416
-1.22535555
-1.216394213
-1.187723542
-1.174029313
-1.148032632
-1.103444212
-1.056381041
-1.016367937
-0.983481143
-0.950562716
-0.919080663
-0.893578847
-0.86808815
-0.834111366
-0.775114292
-0.717817707
-0.672403123
-0.633483124
-0.591033249
-0.566500236
-0.562584588
-0.557498004
-0.552236485
-0.54925893
-0.559567412
-0.599118483
-0.649655854
-0.682346518
-0.709424367
-0.77598193
-0.834809518
-0.86451216
-0.906185944
-0.960586881
-0.997731318
-1.01973553
-1.045398696
-1.069276795
-1.088228022
-1.100010688
-1.107783057
-1.108430532
-1.124052323
-1.154127559
-1.178167928
-1.188866761
-1.196542585
-1.207454732
-1.214150665
-1.212266849
-1.213501101
-1.210998648
-1.215875345
-1.218213592
-1.202642233
-1.181303791
-1.156923412
-1.121895133
-1.091248588
-1.056147167
-1.0153762
-0.979365924
-0.942562144
-0.911001242
-0.870389399
-0.825830928
-0.799204867
-0.77084688
-0.736047348
-0.690079332
-0.660524524
-0.649843165
-0.63925338
-0.635288979
-0.64080305
-0.643324308
-0.637195002
-0.657752846
-0.717661155
-0.764840352
-0.787379754
-0.831493341
-0.888480726
-0.930784997
-0.946202591
-0.962129207
-1.013670192
-1.064451611
-1.088084575
-1.11384643
-1.145137568
-1.177498811
-1.201741118
-1.201684193
-1.212179836
-1.232465759
-1.255801214
-1.275533593
-1.28089039
-1.28278182
-1.29063645
-1.28696343
-1.271255368
-1.260438425
-1.252363333
-1.230935593
-1.184795159
-1.137995331
-1.108863766
-1.076004733
-1.02387301
-0.975684928
-0.938565654
-0.890802838
-0.841566305
-0.799401862
-0.759110113
-0.709663945
-0.67805302
-0.674017249
-0.678392868
-0.669635612
-0.660386895
-0.691125549
-0.739884088
-0.758473804
-0.764950642
-0.820975109
-0.893467442
-0.920917573
-0.926091441
-0.92088464
-0.954577426
-0.995350152
-1.005971387
-1.004007061
-1.029973542
-1.073558219
-1.100870366
-1.126916142
-1.153775309
-1.166327466
-1.181140032
-1.200916653
-1.224086707
-1.247869442
-1.264391092
-1.26510042
-1.259879441
-1.270805559
-1.274877347
-1.258522425
-1.243900651
-1.230155117
-1.204991168
-1.163593614
-1.127800659
-1.099688561
-1.072727518
-1.047583672
-1.021243274
-0.997634571
-0.977460958
-0.946414081
-0.917104704
-0.896390327
-0.873059888
-0.842589837
-0.805205853
-0.770290737
-0.748632757
-0.727480419
-0.693892533
-0.65809703
-0.652931858
-0.66869336
-0.680339649
-0.67646584
-0.696319256
-0.733816237
-0.779965863
-0.831168496
-0.871977427
-0.918861716
-0.966233357
-1.005449865
-1.033225191
-1.074629234
-1.116385061
-1.147422336
-1.159926196
-1.160535139
-1.164110531
-1.170941666
-1.181874843
-1.174038921
-1.155365498
-1.14939926
-1.154771834
-1.13568137
-1.099652295
-1.080507378
-1.094526953
-1.089468789
-1.072416441
-1.058436516
-1.047905364
-1.043017172
-1.025922486
-1.0071193
-1.005821432
-1.009926789
-1.008348173
-1.013861012
-1.01403741
-1.002282107
-0.998733584
-1.001203975
-0.99815389
-1.003514282
-1.010975354
-1.01583485
-1.02245449
-1.026361385
-1.027143215
-1.029409362
-1.033597332
-1.035315724
-1.034518527
-1.032043237
-1.031475632
-1.030183537
-1.027848777
-1.023989681
-1.021493056
-1.018757813
-1.015221876
-1.011258282
-1.007495735
-1.005183661
-1.004762952
-1.006923375
-1.010918538
-1.01461184
-1.018033469
-1.018769184
-1.019626641
-1.020300695
-1.01895422
-1.015984579
-1.01311659
-1.011023681
-1.010311938
-1.009671369
-1.007825326
-1.005968575
-1.004297498
-1.003379467
-1.003139177
-1.003997134
-1.006234139
-1.009809944
-1.013321137
-1.016188242
-1.019354574
-1.020641773
-1.020140096
-1.018516711
-1.017055665
-1.015936036
-1.014733058
-1.013064439
-1.011757995
-1.011363446
-1.011984914
-1.012544235
-1.012461686
-1.012778018
-1.013258028
-1.013201757
-1.013053456
-1.012138736
-1.011901424
-1.011687845
-1.011397966
-1.011625357
-1.012415946
-1.013420446

==> GnuPlot/LawPass/Raw_Low.dat <==
-1.077148438	-1.077148438
-0.522460938	-1.021679688
-0.451171875	-0.964628906
-0.387695313	-0.906935547
-0.4453125	-0.860773242
-0.47265625	-0.821961543
-0.4296875	-0.782734139
-0.462890625	-0.750749787
-0.43359375	-0.719034184
-0.49609375	-0.69674014
-0.66796875	-0.693863001
-0.733398438	-0.697816545
-0.72265625	-0.700300515
-0.728515625	-0.703122026
-0.959960938	-0.728805917
-1.1796875	-0.773894076
-1.26953125	-0.823457793
-1.255859375	-0.866697951
-1.301757813	-0.910203937
-1.365234375	-0.955706981
-1.225585938	-0.982694877
-1.189453125	-1.003370702
-1.29296875	-1.032330506
-1.444335938	-1.07353105
-1.481445313	-1.114322476
-1.358398438	-1.138730072
-1.16015625	-1.14087269
-1.09375	-1.136160421
-1.124023438	-1.134946723
-1.134765625	-1.134928613
-1.157226563	-1.137158408
-1.26171875	-1.149614442
-1.420898438	-1.176742842
-1.352539063	-1.194322464
-1.341796875	-1.209069905
-1.391601563	-1.227323071
-1.251953125	-1.229786076
-1.100585938	-1.216866062
-1.0078125	-1.195960706
-1.03125	-1.179489635
-0.993164063	-1.160857078
-0.87109375	-1.131880745
-0.762695313	-1.094962202
-0.642578125	-1.049723794
-0.604492188	-1.005200634
-0.53125	-0.95780557
-0.4140625	-0.903431263
-0.391601563	-0.852248293
-0.5	-0.817023464
-0.525390625	-0.78786018
-0.41796875	-0.750871037
-0.3671875	-0.712502683
-0.38671875	-0.67992429
-0.482421875	-0.660174048
-0.669921875	-0.661148831
-0.690429688	-0.664076917
-0.528320313	-0.650501256
-0.483398438	-0.633790974
-0.704101563	-0.640822033
-0.86328125	-0.663067955
-0.799804688	-0.676741628
-0.840820313	-0.693149497
-1.051757813	-0.729010328
-1.220703125	-0.778179608
-1.24609375	-0.824971022
-1.3125	-0.87372392
-1.302734375	-0.916624965
-1.36328125	-0.961290594
-1.45703125	-1.010864659
-1.458984375	-1.055676631
-1.484375	-1.098546468
-1.391601563	-1.127851977
-1.221679688	-1.137234748
-1.177734375	-1.141284711
-1.16015625	-1.143171865
-1.12890625	-1.141745303
-1.111328125	-1.138703586
-1.171875	-1.142020727
-1.3203125	-1.159849904
-1.366210938	-1.180486008
-1.3046875	-1.192906157
-1.35546875	-1.209162416
-1.37109375	-1.22535555
-1.135742188	-1.216394213
-0.9296875	-1.187723542
-1.05078125	-1.174029313
-0.9140625	-1.148032632
-0.702148438	-1.103444212
-0.6328125	-1.056381041
-0.65625	-1.016367937
-0.6875	-0.983481143
-0.654296875	-0.950562716
-0.635742188	-0.919080663
-0.6640625	-0.893578847
-0.638671875	-0.86808815
-0.528320313	-0.834111366
-0.244140625	-0.775114292
-0.202148438	-0.717817707
-0.263671875	-0.672403123
-0.283203125	-0.633483124
-0.208984375	-0.591033249
-0.345703125	-0.566500236
-0.52734375	-0.562584588
-0.51171875	-0.557498004
-0.504882813	-0.552236485
-0.522460938	-0.54925893
-0.65234375	-0.559567412
-0.955078125	-0.599118483
-1.104492188	-0.649655854
-0.9765625	-0.682346518
-0.953125	-0.709424367
-1.375	-0.77598193
-1.364257813	-0.834809518
-1.131835938	-0.86451216
-1.28125	-0.906185944
-1.450195313	-0.960586881
-1.33203125	-0.997731318
-1.217773438	-1.01973553
-1.276367188	-1.045398696
-1.284179688	-1.069276795
-1.258789063	-1.088228022
-1.206054688	-1.100010688
-1.177734375	-1.107783057
-1.114257813	-1.108430532
-1.264648438	-1.124052323
-1.424804688	-1.154127559
-1.39453125	-1.178167928
-1.28515625	-1.188866761
-1.265625	-1.196542585
-1.305664063	-1.207454732
-1.274414063	-1.214150665
-1.1953125	-1.212266849
-1.224609375	-1.213501101
-1.188476563	-1.210998648
-1.259765625	-1.215875345
-1.239257813	-1.218213592
-1.0625	-1.202642233
-0.989257813	-1.181303791
-0.9375	-1.156923412
-0.806640625	-1.121895133
-0.815429688	-1.091248588
-0.740234375	-1.056147167
-0.6484375	-1.0153762
-0.655273438	-0.979365924
-0.611328125	-0.942562144
-0.626953125	-0.911001242
-0.504882813	-0.870389399
-0.424804688	-0.825830928
-0.559570313	-0.799204867
-0.515625	-0.77084688
-0.422851563	-0.736047348
-0.276367188	-0.690079332
-0.39453125	-0.660524524
-0.553710938	-0.649843165
-0.543945313	-0.63925338
-0.599609375	-0.635288979
-0.690429688	-0.64080305
-0.666015625	-0.643324308
-0.58203125	-0.637195002
-0.842773438	-0.657752846
-1.256835938	-0.717661155
-1.189453125	-0.764840352
-0.990234375	-0.787379754
-1.228515625	-0.831493341
-1.401367188	-0.888480726
-1.311523438	-0.930784997
-1.084960938	-0.946202591
-1.10546875	-0.962129207
-1.477539063	-1.013670192
-1.521484375	-1.064451611
-1.30078125	-1.088084575
-1.345703125	-1.11384643
-1.426757813	-1.145137568
-1.46875	-1.177498811
-1.419921875	-1.201741118
-1.201171875	-1.201684193
-1.306640625	-1.212179836
-1.415039063	-1.232465759
-1.465820313	-1.255801214
-1.453125	-1.275533593
-1.329101563	-1.28089039
-1.299804688	-1.28278182
-1.361328125	-1.29063645
-1.25390625	-1.28696343
-1.129882813	-1.271255368
-1.163085938	-1.260438425
-1.1796875	-1.252363333
-1.038085938	-1.230935593
-0.76953125	-1.184795159
-0.716796875	-1.137995331
-0.846679688	-1.108863766
-0.780273438	-1.076004733
-0.5546875	-1.02387301
-0.541992188	-0.975684928
-0.604492188	-0.938565654
-0.4609375	-0.890802838
-0.3984375	-0.841566305
-0.419921875	-0.799401862
-0.396484375	-0.759110113
-0.264648438	-0.709663945
-0.393554688	-0.67805302
-0.637695313	-0.674017249
-0.717773438	-0.678392868
-0.590820313	-0.669635612
-0.577148438	-0.660386895
-0.967773438	-0.691125549
-1.178710938	-0.739884088
-0.92578125	-0.758473804
-0.823242188	-0.764950642
-1.325195313	-0.820975109
-1.545898438	-0.893467442
-1.16796875	-0.920917573
-0.97265625	-0.926091441
-0.874023438	-0.92088464
-1.2578125	-0.954577426
-1.362304688	-0.995350152
-1.1015625	-1.005971387
-0.986328125	-1.004007061
-1.263671875	-1.029973542
-1.465820313	-1.073558219
-1.346679688	-1.100870366
-1.361328125	-1.126916142
-1.395507813	-1.153775309
-1.279296875	-1.166327466
-1.314453125	-1.181140032
-1.37890625	-1.200916653
-1.432617188	-1.224086707
-1.461914063	-1.247869442
-1.413085938	-1.264391092
-1.271484375	-1.26510042
-1.212890625	-1.259879441
-1.369140625	-1.270805559
-1.311523438	-1.274877347
-1.111328125	-1.258522425
-1.112304688	-1.243900651
-1.106445313	-1.230155117
-0.978515625	-1.204991168
-0.791015625	-1.163593614
-0.805664063	-1.127800659
-0.846679688	-1.099688561
-0.830078125	-1.072727518
-0.821289063	-1.047583672
-0.784179688	-1.021243274
-0.78515625	-0.997634571
-0.795898438	-0.977460958
-0.666992188	-0.946414081
-0.653320313	-0.917104704
-0.709960938	-0.896390327
-0.663085938	-0.873059888
-0.568359375	-0.842589837
-0.46875	-0.805205853
-0.456054688	-0.770290737
-0.553710938	-0.748632757
-0.537109375	-0.727480419
-0.391601563	-0.693892533
-0.3359375	-0.65809703
-0.606445313	-0.652931858
-0.810546875	-0.66869336
-0.78515625	-0.680339649
-0.641601563	-0.67646584
-0.875	-0.696319256
-1.071289063	-0.733816237
-1.1953125	-0.779965863
-1.291992188	-0.831168496
-1.239257813	-0.871977427
-1.340820313	-0.918861716
-1.392578125	-0.966233357
-1.358398438	-1.005449865
-1.283203125	-1.033225191
-1.447265625	-1.074629234
-1.4921875	-1.116385061
-1.426757813	-1.147422336
-1.272460938	-1.159926196
-1.166015625	-1.160535139
-1.196289063	-1.164110531
-1.232421875	-1.170941666
-1.280273438	-1.181874843
-1.103515625	-1.174038921
-0.987304688	-1.155365498
-1.095703125	-1.14939926
-1.203125	-1.154771834
-0.963867188	-1.13568137
-0.775390625	-1.099652295
-0.908203125	-1.080507378
-1.220703125	-1.094526953
-1.043945313	-1.089468789
-0.918945313	-1.072416441
-0.932617188	-1.058436516
-0.953125	-1.047905364
-0.999023438	-1.043017172
-0.872070313	-1.025922486
-0.837890625	-1.0071193
-0.994140625	-1.005821432
-1.046875	-1.009926789
-0.994140625	-1.008348173
-1.063476563	-1.013861012
-1.015625	-1.01403741
-0.896484375	-1.002282107
-0.966796875	-0.998733584
-1.0234375	-1.001203975
-0.970703125	-0.99815389
-1.051757813	-1.003514282
-1.078125	-1.010975354
-1.059570313	-1.01583485
-1.08203125	-1.02245449
-1.061523438	-1.026361385
-1.034179688	-1.027143215
-1.049804688	-1.029409362
-1.071289063	-1.033597332
-1.05078125	-1.035315724
-1.02734375	-1.034518527
-1.009765625	-1.032043237
-1.026367188	-1.031475632
-1.018554688	-1.030183537
-1.006835938	-1.027848777
-0.989257813	-1.023989681
-0.999023438	-1.021493056
-0.994140625	-1.018757813
-0.983398438	-1.015221876
-0.975585938	-1.011258282
-0.973632813	-1.007495735
-0.984375	-1.005183661
-1.000976563	-1.004762952
-1.026367188	-1.006923375
-1.046875	-1.010918538
-1.047851563	-1.01461184
-1.048828125	-1.018033469
-1.025390625	-1.018769184
-1.02734375	-1.019626641
-1.026367188	-1.020300695
-1.006835938	-1.01895422
-0.989257813	-1.015984579
-0.987304688	-1.01311659
-0.9921875	-1.011023681
-1.00390625	-1.010311938
-1.00390625	-1.009671369
-0.991210938	-1.007825326
-0.989257813	-1.005968575
-0.989257813	-1.004297498
-0.995117188	-1.003379467
-1.000976563	-1.003139177
-1.01171875	-1.003997134
-1.026367188	-1.006234139
-1.041992188	-1.009809944
-1.044921875	-1.013321137
-1.041992188	-1.016188242
-1.047851563	-1.019354574
-1.032226563	-1.020641773
-1.015625	-1.020140096
-1.00390625	-1.018516711
-1.00390625	-1.017055665
-1.005859375	-1.015936036
-1.00390625	-1.014733058
-0.998046875	-1.013064439
-1	-1.011757995
-1.0078125	-1.011363446
-1.017578125	-1.011984914
-1.017578125	-1.012544235
-1.01171875	-1.012461686
-1.015625	-1.012778018
-1.017578125	-1.013258028
-1.012695313	-1.013201757
-1.01171875	-1.013053456
-1.00390625	-1.012138736
-1.009765625	-1.011901424
-1.009765625	-1.011687845
-1.008789063	-1.011397966
-1.013671875	-1.011625357
-1.01953125	-1.012415946
-1.022460938	-1.013420446


==> GnuPlot/LawPass/Raw_Low.txt <==
-1.077148438	-1.077148438
-0.522460938	-1.021679688
-0.451171875	-0.964628906
-0.387695313	-0.906935547
-0.4453125	-0.860773242
-0.47265625	-0.821961543
-0.4296875	-0.782734139
-0.462890625	-0.750749787
-0.43359375	-0.719034184
-0.49609375	-0.69674014
-0.66796875	-0.693863001
-0.733398438	-0.697816545
-0.72265625	-0.700300515
-0.728515625	-0.703122026
-0.959960938	-0.728805917
-1.1796875	-0.773894076
-1.26953125	-0.823457793
-1.255859375	-0.866697951
-1.301757813	-0.910203937
-1.365234375	-0.955706981
-1.225585938	-0.982694877
-1.189453125	-1.003370702
-1.29296875	-1.032330506
-1.444335938	-1.07353105
-1.481445313	-1.114322476
-1.358398438	-1.138730072
-1.16015625	-1.14087269
-1.09375	-1.136160421
-1.124023438	-1.134946723
-1.134765625	-1.134928613
-1.157226563	-1.137158408
-1.26171875	-1.149614442
-1.420898438	-1.176742842
-1.352539063	-1.194322464
-1.341796875	-1.209069905
-1.391601563	-1.227323071
-1.251953125	-1.229786076
-1.100585938	-1.216866062
-1.0078125	-1.195960706
-1.03125	-1.179489635
-0.993164063	-1.160857078
-0.87109375	-1.131880745
-0.762695313	-1.094962202
-0.642578125	-1.049723794
-0.604492188	-1.005200634
-0.53125	-0.95780557
-0.4140625	-0.903431263
-0.391601563	-0.852248293
-0.5	-0.817023464
-0.525390625	-0.78786018
-0.41796875	-0.750871037
-0.3671875	-0.712502683
-0.38671875	-0.67992429
-0.482421875	-0.660174048
-0.669921875	-0.661148831
-0.690429688	-0.664076917
-0.528320313	-0.650501256
-0.483398438	-0.633790974
-0.704101563	-0.640822033
-0.86328125	-0.663067955
-0.799804688	-0.676741628
-0.840820313	-0.693149497
-1.051757813	-0.729010328
-1.220703125	-0.778179608
-1.24609375	-0.824971022
-1.3125	-0.87372392
-1.302734375	-0.916624965
-1.36328125	-0.961290594
-1.45703125	-1.010864659
-1.458984375	-1.055676631
-1.484375	-1.098546468
-1.391601563	-1.127851977
-1.221679688	-1.137234748
-1.177734375	-1.141284711
-1.16015625	-1.143171865
-1.12890625	-1.141745303
-1.111328125	-1.138703586
-1.171875	-1.142020727
-1.3203125	-1.159849904
-1.366210938	-1.180486008
-1.3046875	-1.192906157
-1.35546875	-1.209162416
-1.37109375	-1.22535555
-1.135742188	-1.216394213
-0.9296875	-1.187723542
-1.05078125	-1.174029313
-0.9140625	-1.148032632
-0.702148438	-1.103444212
-0.6328125	-1.056381041
-0.65625	-1.016367937
-0.6875	-0.983481143
-0.654296875	-0.950562716
-0.635742188	-0.919080663
-0.6640625	-0.893578847
-0.638671875	-0.86808815
-0.528320313	-0.834111366
-0.244140625	-0.775114292
-0.202148438	-0.717817707
-0.263671875	-0.672403123
-0.283203125	-0.633483124
-0.208984375	-0.591033249
-0.345703125	-0.566500236
-0.52734375	-0.562584588
-0.51171875	-0.557498004
-0.504882813	-0.552236485
-0.522460938	-0.54925893
-0.65234375	-0.559567412
-0.955078125	-0.599118483
-1.104492188	-0.649655854
-0.9765625	-0.682346518
-0.953125	-0.709424367
-1.375	-0.77598193
-1.364257813	-0.834809518
-1.131835938	-0.86451216
-1.28125	-0.906185944
-1.450195313	-0.960586881
-1.33203125	-0.997731318
-1.217773438	-1.01973553
-1.276367188	-1.045398696
-1.284179688	-1.069276795
-1.258789063	-1.088228022
-1.206054688	-1.100010688
-1.177734375	-1.107783057
-1.114257813	-1.108430532
-1.264648438	-1.124052323
-1.424804688	-1.154127559
-1.39453125	-1.178167928
-1.28515625	-1.188866761
-1.265625	-1.196542585
-1.305664063	-1.207454732
-1.274414063	-1.214150665
-1.1953125	-1.212266849
-1.224609375	-1.213501101
-1.188476563	-1.210998648
-1.259765625	-1.215875345
-1.239257813	-1.218213592
-1.0625	-1.202642233
-0.989257813	-1.181303791
-0.9375	-1.156923412
-0.806640625	-1.121895133
-0.815429688	-1.091248588
-0.740234375	-1.056147167
-0.6484375	-1.0153762
-0.655273438	-0.979365924
-0.611328125	-0.942562144
-0.626953125	-0.911001242
-0.504882813	-0.870389399
-0.424804688	-0.825830928
-0.559570313	-0.799204867
-0.515625	-0.77084688
-0.422851563	-0.736047348
-0.276367188	-0.690079332
-0.39453125	-0.660524524
-0.553710938	-0.649843165
-0.543945313	-0.63925338
-0.599609375	-0.635288979
-0.690429688	-0.64080305
-0.666015625	-0.643324308
-0.58203125	-0.637195002
-0.842773438	-0.657752846
-1.256835938	-0.717661155
-1.189453125	-0.764840352
-0.990234375	-0.787379754
-1.228515625	-0.831493341
-1.401367188	-0.888480726
-1.311523438	-0.930784997
-1.084960938	-0.946202591
-1.10546875	-0.962129207
-1.477539063	-1.013670192
-1.521484375	-1.064451611
-1.30078125	-1.088084575
-1.345703125	-1.11384643
-1.426757813	-1.145137568
-1.46875	-1.177498811
-1.419921875	-1.201741118
-1.201171875	-1.201684193
-1.306640625	-1.212179836
-1.415039063	-1.232465759
-1.465820313	-1.255801214
-1.453125	-1.275533593
-1.329101563	-1.28089039
-1.299804688	-1.28278182
-1.361328125	-1.29063645
-1.25390625	-1.28696343
-1.129882813	-1.271255368
-1.163085938	-1.260438425
-1.1796875	-1.252363333
-1.038085938	-1.230935593
-0.76953125	-1.184795159
-0.716796875	-1.137995331
-0.846679688	-1.108863766
-0.780273438	-1.076004733
-0.5546875	-1.02387301
-0.541992188	-0.975684928
-0.604492188	-0.938565654
-0.4609375	-0.890802838
-0.3984375	-0.841566305
-0.419921875	-0.799401862
-0.396484375	-0.759110113
-0.264648438	-0.709663945
-0.393554688	-0.67805302
-0.637695313	-0.674017249
-0.717773438	-0.678392868
-0.590820313	-0.669635612
-0.577148438	-0.660386895
-0.967773438	-0.691125549
-1.178710938	-0.739884088
-0.92578125	-0.758473804
-0.823242188	-0.764950642
-1.325195313	-0.820975109
-1.545898438	-0.893467442
-1.16796875	-0.920917573
-0.97265625	-0.926091441
-0.874023438	-0.92088464
-1.2578125	-0.954577426
-1.362304688	-0.995350152
-1.1015625	-1.005971387
-0.986328125	-1.004007061
-1.263671875	-1.029973542
-1.465820313	-1.073558219
-1.346679688	-1.100870366
-1.361328125	-1.126916142
-1.395507813	-1.153775309
-1.279296875	-1.166327466
-1.314453125	-1.181140032
-1.37890625	-1.200916653
-1.432617188	-1.224086707
-1.461914063	-1.247869442
-1.413085938	-1.264391092
-1.271484375	-1.26510042
-1.212890625	-1.259879441
-1.369140625	-1.270805559
-1.311523438	-1.274877347
-1.111328125	-1.258522425
-1.112304688	-1.243900651
-1.106445313	-1.230155117
-0.978515625	-1.204991168
-0.791015625	-1.163593614
-0.805664063	-1.127800659
-0.846679688	-1.099688561
-0.830078125	-1.072727518
-0.821289063	-1.047583672
-0.784179688	-1.021243274
-0.78515625	-0.997634571
-0.795898438	-0.977460958
-0.666992188	-0.946414081
-0.653320313	-0.917104704
-0.709960938	-0.896390327
-0.663085938	-0.873059888
-0.568359375	-0.842589837
-0.46875	-0.805205853
-0.456054688	-0.770290737
-0.553710938	-0.748632757
-0.537109375	-0.727480419
-0.391601563	-0.693892533
-0.3359375	-0.65809703
-0.606445313	-0.652931858
-0.810546875	-0.66869336
-0.78515625	-0.680339649
-0.641601563	-0.67646584
-0.875	-0.696319256
-1.071289063	-0.733816237
-1.1953125	-0.779965863
-1.291992188	-0.831168496
-1.239257813	-0.871977427
-1.340820313	-0.918861716
-1.392578125	-0.966233357
-1.358398438	-1.005449865
-1.283203125	-1.033225191
-1.447265625	-1.074629234
-1.4921875	-1.116385061
-1.426757813	-1.147422336
-1.272460938	-1.159926196
-1.166015625	-1.160535139
-1.196289063	-1.164110531
-1.232421875	-1.170941666
-1.280273438	-1.181874843
-1.103515625	-1.174038921
-0.987304688	-1.155365498
-1.095703125	-1.14939926
-1.203125	-1.154771834
-0.963867188	-1.13568137
-0.775390625	-1.099652295
-0.908203125	-1.080507378
-1.220703125	-1.094526953
-1.043945313	-1.089468789
-0.918945313	-1.072416441
-0.932617188	-1.058436516
-0.953125	-1.047905364
-0.999023438	-1.043017172
-0.872070313	-1.025922486
-0.837890625	-1.0071193
-0.994140625	-1.005821432
-1.046875	-1.009926789
-0.994140625	-1.008348173
-1.063476563	-1.013861012
-1.015625	-1.01403741
-0.896484375	-1.002282107
-0.966796875	-0.998733584
-1.0234375	-1.001203975
-0.970703125	-0.99815389
-1.051757813	-1.003514282
-1.078125	-1.010975354
-1.059570313	-1.01583485
-1.08203125	-1.02245449
-1.061523438	-1.026361385
-1.034179688	-1.027143215
-1.049804688	-1.029409362
-1.071289063	-1.033597332
-1.05078125	-1.035315724
-1.02734375	-1.034518527
-1.009765625	-1.032043237
-1.026367188	-1.031475632
-1.018554688	-1.030183537
-1.006835938	-1.027848777
-0.989257813	-1.023989681
-0.999023438	-1.021493056
-0.994140625	-1.018757813
-0.983398438	-1.015221876
-0.975585938	-1.011258282
-0.973632813	-1.007495735
-0.984375	-1.005183661
-1.000976563	-1.004762952
-1.026367188	-1.006923375
-1.046875	-1.010918538
-1.047851563	-1.01461184
-1.048828125	-1.018033469
-1.025390625	-1.018769184
-1.02734375	-1.019626641
-1.026367188	-1.020300695
-1.006835938	-1.01895422
-0.989257813	-1.015984579
-0.987304688	-1.01311659
-0.9921875	-1.011023681
-1.00390625	-1.010311938
-1.00390625	-1.009671369
-0.991210938	-1.007825326
-0.989257813	-1.005968575
-0.989257813	-1.004297498
-0.995117188	-1.003379467
-1.000976563	-1.003139177
-1.01171875	-1.003997134
-1.026367188	-1.006234139
-1.041992188	-1.009809944
-1.044921875	-1.013321137
-1.041992188	-1.016188242
-1.047851563	-1.019354574
-1.032226563	-1.020641773
-1.015625	-1.020140096
-1.00390625	-1.018516711
-1.00390625	-1.017055665
-1.005859375	-1.015936036
-1.00390625	-1.014733058
-0.998046875	-1.013064439
-1	-1.011757995
-1.0078125	-1.011363446
-1.017578125	-1.011984914
-1.017578125	-1.012544235
-1.01171875	-1.012461686
-1.015625	-1.012778018
-1.017578125	-1.013258028
-1.012695313	-1.013201757
-1.01171875	-1.013053456
-1.00390625	-1.012138736
-1.009765625	-1.011901424
-1.009765625	-1.011687845
-1.008789063	-1.011397966
-1.013671875	-1.011625357
-1.01953125	-1.012415946
-1.022460938	-1.013420446


==> GnuPlot/LawPass/raw.dat <==
-1.077148438
-0.522460938
-0.451171875
-0.387695313
-0.4453125
-0.47265625
-0.4296875
-0.462890625
-0.43359375
-0.49609375
-0.66796875
-0.733398438
-0.72265625
-0.728515625
-0.959960938
-1.1796875
-1.26953125
-1.255859375
-1.301757813
-1.365234375
-1.225585938
-1.189453125
-1.29296875
-1.444335938
-1.481445313
-1.358398438
-1.16015625
-1.09375
-1.124023438
-1.134765625
-1.157226563
-1.26171875
-1.420898438
-1.352539063
-1.341796875
-1.391601563
-1.251953125
-1.100585938
-1.0078125
-1.03125
-0.993164063
-0.87109375
-0.762695313
-0.642578125
-0.604492188
-0.53125
-0.4140625
-0.391601563
-0.5
-0.525390625
-0.41796875
-0.3671875
-0.38671875
-0.482421875
-0.669921875
-0.690429688
-0.528320313
-0.483398438
-0.704101563
-0.86328125
-0.799804688
-0.840820313
-1.051757813
-1.220703125
-1.24609375
-1.3125
-1.302734375
-1.36328125
-1.45703125
-1.458984375
-1.484375
-1.391601563
-1.221679688
-1.177734375
-1.16015625
-1.12890625
-1.111328125
-1.171875
-1.3203125
-1.366210938
-1.3046875
-1.35546875
-1.37109375
-1.135742188
-0.9296875
-1.05078125
-0.9140625
-0.702148438
-0.6328125
-0.65625
-0.6875
-0.654296875
-0.635742188
-0.6640625
-0.638671875
-0.528320313
-0.244140625
-0.202148438
-0.263671875
-0.283203125
-0.208984375
-0.345703125
-0.52734375
-0.51171875
-0.504882813
-0.522460938
-0.65234375
-0.955078125
-1.104492188
-0.9765625
-0.953125
-1.375
-1.364257813
-1.131835938
-1.28125
-1.450195313
-1.33203125
-1.217773438
-1.276367188
-1.284179688
-1.258789063
-1.206054688
-1.177734375
-1.114257813
-1.264648438
-1.424804688
-1.39453125
-1.28515625
-1.265625
-1.305664063
-1.274414063
-1.1953125
-1.224609375
-1.188476563
-1.259765625
-1.239257813
-1.0625
-0.989257813
-0.9375
-0.806640625
-0.815429688
-0.740234375
-0.6484375
-0.655273438
-0.611328125
-0.626953125
-0.504882813
-0.424804688
-0.559570313
-0.515625
-0.422851563
-0.276367188
-0.39453125
-0.553710938
-0.543945313
-0.599609375
-0.690429688
-0.666015625
-0.58203125
-0.842773438
-1.256835938
-1.189453125
-0.990234375
-1.228515625
-1.401367188
-1.311523438
-1.084960938
-1.10546875
-1.477539063
-1.521484375
-1.30078125
-1.345703125
-1.426757813
-1.46875
-1.419921875
-1.201171875
-1.306640625
-1.415039063
-1.465820313
-1.453125
-1.329101563
-1.299804688
-1.361328125
-1.25390625
-1.129882813
-1.163085938
-1.1796875
-1.038085938
-0.76953125
-0.716796875
-0.846679688
-0.780273438
-0.5546875
-0.541992188
-0.604492188
-0.4609375
-0.3984375
-0.419921875
-0.396484375
-0.264648438
-0.393554688
-0.637695313
-0.717773438
-0.590820313
-0.577148438
-0.967773438
-1.178710938
-0.92578125
-0.823242188
-1.325195313
-1.545898438
-1.16796875
-0.97265625
-0.874023438
-1.2578125
-1.362304688
-1.1015625
-0.986328125
-1.263671875
-1.465820313
-1.346679688
-1.361328125
-1.395507813
-1.279296875
-1.314453125
-1.37890625
-1.432617188
-1.461914063
-1.413085938
-1.271484375
-1.212890625
-1.369140625
-1.311523438
-1.111328125
-1.112304688
-1.106445313
-0.978515625
-0.791015625
-0.805664063
-0.846679688
-0.830078125
-0.821289063
-0.784179688
-0.78515625
-0.795898438
-0.666992188
-0.653320313
-0.709960938
-0.663085938
-0.568359375
-0.46875
-0.456054688
-0.553710938
-0.537109375
-0.391601563
-0.3359375
-0.606445313
-0.810546875
-0.78515625
-0.641601563
-0.875
-1.071289063
-1.1953125
-1.291992188
-1.239257813
-1.340820313
-1.392578125
-1.358398438
-1.283203125
-1.447265625
-1.4921875
-1.426757813
-1.272460938
-1.166015625
-1.196289063
-1.232421875
-1.280273438
-1.103515625
-0.987304688
-1.095703125
-1.203125
-0.963867188
-0.775390625
-0.908203125
-1.220703125
-1.043945313
-0.918945313
-0.932617188
-0.953125
-0.999023438
-0.872070313
-0.837890625
-0.994140625
-1.046875
-0.994140625
-1.063476563
-1.015625
-0.896484375
-0.966796875
-1.0234375
-0.970703125
-1.051757813
-1.078125
-1.059570313
-1.08203125
-1.061523438
-1.034179688
-1.049804688
-1.071289063
-1.05078125
-1.02734375
-1.009765625
-1.026367188
-1.018554688
-1.006835938
-0.989257813
-0.999023438
-0.994140625
-0.983398438
-0.975585938
-0.973632813
-0.984375
-1.000976563
-1.026367188
-1.046875
-1.047851563
-1.048828125
-1.025390625
-1.02734375
-1.026367188
-1.006835938
-0.989257813
-0.987304688
-0.9921875
-1.00390625
-1.00390625
-0.991210938
-0.989257813
-0.989257813
-0.995117188
-1.000976563
-1.01171875
-1.026367188
-1.041992188
-1.044921875
-1.041992188
-1.047851563
-1.032226563
-1.015625
-1.00390625
-1.00390625
-1.005859375
-1.00390625
-0.998046875
-1
-1.0078125
-1.017578125
-1.017578125
-1.01171875
-1.015625
-1.017578125
-1.012695313
-1.01171875
-1.00390625
-1.009765625
-1.009765625
-1.008789063
-1.013671875
-1.01953125
-1.022460938

==> GnuPlot/Noise/Low_pass.dat <==
-1.077148438
-1.021679688
-0.964628906
-0.906935547
-0.860773242
-0.821961543
-0.782734139
-0.750749787
-0.719034184
-0.69674014
-0.693863001
-0.697816545
-0.700300515
-0.703122026
-0.728805917
-0.773894076
-0.823457793
-0.866697951
-0.910203937
-0.955706981
-0.982694877
-1.003370702
-1.032330506
-1.07353105
-1.114322476
-1.138730072
-1.14087269
-1.136160421
-1.134946723
-1.134928613
-1.137158408
-1.149614442
-1.176742842
-1.194322464
-1.209069905
-1.227323071
-1.229786076
-1.216866062
-1.195960706
-1.179489635
-1.160857078
-1.131880745
-1.094962202
-1.049723794
-1.005200634
-0.95780557
-0.903431263
-0.852248293
-0.817023464
-0.78786018
-0.750871037
-0.712502683
-0.67992429
-0.660174048
-0.661148831
-0.664076917
-0.650501256
-0.633790974
-0.640822033
-0.663067955
-0.676741628
-0.693149497
-0.729010328
-0.778179608
-0.824971022
-0.87372392
-0.916624965
-0.961290594
-1.010864659
-1.055676631
-1.098546468
-1.127851977
-1.137234748
-1.141284711
-1.143171865
-1.141745303
-1.138703586
-1.142020727
-1.159849904
-1.180486008
-1.192906157
-1.209162416
-1.22535555
-1.216394213
-1.187723542
-1.174029313
-1.148032632
-1.103444212
-1.056381041
-1.016367937
-0.983481143
-0.950562716
-0.919080663
-0.893578847
-0.86808815
-0.834111366
-0.775114292
-0.717817707
-0.672403123
-0.633483124
-0.591033249
-0.566500236
-0.562584588
-0.557498004
-0.552236485
-0.54925893
-0.559567412
-0.599118483
-0.649655854
-0.682346518
-0.709424367
-0.77598193
-0.834809518
-0.86451216
-0.906185944
-0.960586881
-0.997731318
-1.01973553
-1.045398696
-1.069276795
-1.088228022
-1.100010688
-1.107783057
-1.108430532
-1.124052323
-1.154127559
-1.178167928
-1.188866761
-1.196542585
-1.207454732
-1.214150665
-1.212266849
-1.213501101
-1.210998648
-1.215875345
-1.218213592
-1.202642233
-1.181303791
-1.156923412
-1.121895133
-1.091248588
-1.056147167
-1.0153762
-0.979365924
-0.942562144
-0.911001242
-0.870389399
-0.825830928
-0.799204867
-0.77084688
-0.736047348
-0.690079332
-0.660524524
-0.649843165
-0.63925338
-0.635288979
-0.64080305
-0.643324308
-0.637195002
-0.657752846
-0.717661155
-0.764840352
-0.787379754
-0.831493341
-0.888480726
-0.930784997
-0.946202591
-0.962129207
-1.013670192
-1.064451611
-1.088084575
-1.11384643
-1.145137568
-1.177498811
-1.201741118
-1.201684193
-1.212179836
-1.232465759
-1.255801214
-1.275533593
-1.28089039
-1.28278182
-1.29063645
-1.28696343
-1.271255368
-1.260438425
-1.252363333
-1.230935593
-1.184795159
-1.137995331
-1.108863766
-1.076004733
-1.02387301
-0.975684928
-0.938565654
-0.890802838
-0.841566305
-0.799401862
-0.759110113
-0.709663945
-0.67805302
-0.674017249
-0.678392868
-0.669635612
-0.660386895
-0.691125549
-0.739884088
-0.758473804
-0.764950642
-0.820975109
-0.893467442
-0.920917573
-0.926091441
-0.92088464
-0.954577426
-0.995350152
-1.005971387
-1.004007061
-1.029973542
-1.073558219
-1.100870366
-1.126916142
-1.153775309
-1.166327466
-1.181140032
-1.200916653
-1.224086707
-1.247869442
-1.264391092
-1.26510042
-1.259879441
-1.270805559
-1.274877347
-1.258522425
-1.243900651
-1.230155117
-1.204991168
-1.163593614
-1.127800659
-1.099688561
-1.072727518
-1.047583672
-1.021243274
-0.997634571
-0.977460958
-0.946414081
-0.917104704
-0.896390327
-0.873059888
-0.842589837
-0.805205853
-0.770290737
-0.748632757
-0.727480419
-0.693892533
-0.65809703
-0.652931858
-0.66869336
-0.680339649
-0.67646584
-0.696319256
-0.733816237
-0.779965863
-0.831168496
-0.871977427
-0.918861716
-0.966233357
-1.005449865
-1.033225191
-1.074629234
-1.116385061
-1.147422336
-1.159926196
-1.160535139
-1.164110531
-1.170941666
-1.181874843
-1.174038921
-1.155365498
-1.14939926
-1.154771834
-1.13568137
-1.099652295
-1.080507378
-1.094526953
-1.089468789
-1.072416441
-1.058436516
-1.047905364
-1.043017172
-1.025922486
-1.0071193
-1.005821432
-1.009926789
-1.008348173
-1.013861012
-1.01403741
-1.002282107
-0.998733584
-1.001203975
-0.99815389
-1.003514282
-1.010975354
-1.01583485
-1.02245449
-1.026361385
-1.027143215
-1.029409362
-1.033597332
-1.035315724
-1.034518527
-1.032043237
-1.031475632
-1.030183537
-1.027848777
-1.023989681
-1.021493056
-1.018757813
-1.015221876
-1.011258282
-1.007495735
-1.005183661
-1.004762952
-1.006923375
-1.010918538
-1.01461184
-1.018033469
-1.018769184
-1.019626641
-1.020300695
-1.01895422
-1.015984579
-1.01311659
-1.011023681
-1.010311938
-1.009671369
-1.007825326
-1.005968575
-1.004297498
-1.003379467
-1.003139177
-1.003997134
-1.006234139
-1.009809944
-1.013321137
-1.016188242
-1.019354574
-1.020641773
-1.020140096
-1.018516711
-1.017055665
-1.015936036
-1.014733058
-1.013064439
-1.011757995
-1.011363446
-1.011984914
-1.012544235
-1.012461686
-1.012778018
-1.013258028
-1.013201757
-1.013053456
-1.012138736
-1.011901424
-1.011687845
-1.011397966
-1.011625357
-1.012415946
-1.013420446

==> GnuPlot/Noise/low_pass.txt <==
-1.077148438
-1.021679688
-0.964628906
-0.906935547
-0.860773242
-0.821961543
-0.782734139
-0.750749787
-0.719034184
-0.69674014
-0.693863001
-0.697816545
-0.700300515
-0.703122026
-0.728805917
-0.773894076
-0.823457793
-0.866697951
-0.910203937
-0.955706981
-0.982694877
-1.003370702
-1.032330506
-1.07353105
-1.114322476
-1.138730072
-1.14087269
-1.136160421
-1.134946723
-1.134928613
-1.137158408
-1.149614442
-1.176742842
-1.194322464
-1.209069905
-1.227323071
-1.229786076
-1.216866062
-1.195960706
-1.179489635
-1.160857078
-1.131880745
-1.094962202
-1.049723794
-1.005200634
-0.95780557
-0.903431263
-0.852248293
-0.817023464
-0.78786018
-0.750871037
-0.712502683
-0.67992429
-0.660174048
-0.661148831
-0.664076917
-0.650501256
-0.633790974
-0.640822033
-0.663067955
-0.676741628
-0.693149497
-0.729010328
-0.778179608
-0.824971022
-0.87372392
-0.916624965
-0.961290594
-1.010864659
-1.055676631
-1.098546468
-1.127851977
-1.137234748
-1.141284711
-1.143171865
-1.141745303
-1.138703586
-1.142020727
-1.159849904
-1.180486008
-1.192906157
-1.209162416
-1.22535555
-1.216394213
-1.187723542
-1.174029313
-1.148032632
-1.103444212
-1.056381041
-1.016367937
-0.983481143
-0.950562716
-0.919080663
-0.893578847
-0.86808815
-0.834111366
-0.775114292
-0.717817707
-0.672403123
-0.633483124
-0.591033249
-0.566500236
-0.562584588
-0.557498004
-0.552236485
-0.54925893
-0.559567412
-0.599118483
-0.649655854
-0.682346518
-0.709424367
-0.77598193
-0.834809518
-0.86451216
-0.906185944
-0.960586881
-0.997731318
-1.01973553
-1.045398696
-1.069276795
-1.088228022
-1.100010688
-1.107783057
-1.108430532
-1.124052323
-1.154127559
-1.178167928
-1.188866761
-1.196542585
-1.207454732
-1.214150665
-1.212266849
-1.213501101
-1.210998648
-1.215875345
-1.218213592
-1.202642233
-1.181303791
-1.156923412
-1.121895133
-1.091248588
-1.056147167
-1.0153762
-0.979365924
-0.942562144
-0.911001242
-0.870389399
-0.825830928
-0.799204867
-0.77084688
-0.736047348
-0.690079332
-0.660524524
-0.649843165
-0.63925338
-0.635288979
-0.64080305
-0.643324308
-0.637195002
-0.657752846
-0.717661155
-0.764840352
-0.787379754
-0.831493341
-0.888480726
-0.930784997
-0.946202591
-0.962129207
-1.013670192
-1.064451611
-1.088084575
-1.11384643
-1.145137568
-1.177498811
-1.201741118
-1.201684193
-1.212179836
-1.232465759
-1.255801214
-1.275533593
-1.28089039
-1.28278182
-1.29063645
-1.28696343
-1.271255368
-1.260438425
-1.252363333
-1.230935593
-1.184795159
-1.137995331
-1.108863766
-1.076004733
-1.02387301
-0.975684928
-0.938565654
-0.890802838
-0.841566305
-0.799401862
-0.759110113
-0.709663945
-0.67805302
-0.674017249
-0.678392868
-0.669635612
-0.660386895
-0.691125549
-0.739884088
-0.758473804
-0.764950642
-0.820975109
-0.893467442
-0.920917573
-0.926091441
-0.92088464
-0.954577426
-0.995350152
-1.005971387
-1.004007061
-1.029973542
-1.073558219
-1.100870366
-1.126916142
-1.153775309
-1.166327466
-1.181140032
-1.200916653
-1.224086707
-1.247869442
-1.264391092
-1.26510042
-1.259879441
-1.270805559
-1.274877347
-1.258522425
-1.243900651
-1.230155117
-1.204991168
-1.163593614
-1.127800659
-1.099688561
-1.072727518
-1.047583672
-1.021243274
-0.997634571
-0.977460958
-0.946414081
-0.917104704
-0.896390327
-0.873059888
-0.842589837
-0.805205853
-0.770290737
-0.748632757
-0.727480419
-0.693892533
-0.65809703
-0.652931858
-0.66869336
-0.680339649
-0.67646584
-0.696319256
-0.733816237
-0.779965863
-0.831168496
-0.871977427
-0.918861716
-0.966233357
-1.005449865
-1.033225191
-1.074629234
-1.116385061
-1.147422336
-1.159926196
-1.160535139
-1.164110531
-1.170941666
-1.181874843
-1.174038921
-1.155365498
-1.14939926
-1.154771834
-1.13568137
-1.099652295
-1.080507378
-1.094526953
-1.089468789
-1.072416441
-1.058436516
-1.047905364
-1.043017172
-1.025922486
-1.0071193
-1.005821432
-1.009926789
-1.008348173
-1.013861012
-1.01403741
-1.002282107
-0.998733584
-1.001203975
-0.99815389
-1.003514282
-1.010975354
-1.01583485
-1.02245449
-1.026361385
-1.027143215
-1.029409362
-1.033597332
-1.035315724
-1.034518527
-1.032043237
-1.031475632
-1.030183537
-1.027848777
-1.023989681
-1.021493056
-1.018757813
-1.015221876
-1.011258282
-1.007495735
-1.005183661
-1.004762952
-1.006923375
-1.010918538
-1.01461184
-1.018033469
-1.018769184
-1.019626641
-1.020300695
-1.01895422
-1.015984579
-1.01311659
-1.011023681
-1.010311938
-1.009671369
-1.007825326
-1.005968575
-1.004297498
-1.003379467
-1.003139177
-1.003997134
-1.006234139
-1.009809944
-1.013321137
-1.016188242
-1.019354574
-1.020641773
-1.020140096
-1.018516711
-1.017055665
-1.015936036
-1.014733058
-1.013064439
-1.011757995
-1.011363446
-1.011984914
-1.012544235
-1.012461686
-1.012778018
-1.013258028
-1.013201757
-1.013053456
-1.012138736
-1.011901424
-1.011687845
-1.011397966
-1.011625357
-1.012415946
-1.013420446

==> GnuPlot/Noise/raw.dat <==
-1.077148438
-0.522460938
-0.451171875
-0.387695313
-0.4453125
-0.47265625
-0.4296875
-0.462890625
-0.43359375
-0.49609375
-0.66796875
-0.733398438
-0.72265625
-0.728515625
-0.959960938
-1.1796875
-1.26953125
-1.255859375
-1.301757813
-1.365234375
-1.225585938
-1.189453125
-1.29296875
-1.444335938
-1.481445313
-1.358398438
-1.16015625
-1.09375
-1.124023438
-1.134765625
-1.157226563
-1.26171875
-1.420898438
-1.352539063
-1.341796875
-1.391601563
-1.251953125
-1.100585938
-1.0078125
-1.03125
-0.993164063
-0.87109375
-0.762695313
-0.642578125
-0.604492188
-0.53125
-0.4140625
-0.391601563
-0.5
-0.525390625
-0.41796875
-0.3671875
-0.38671875
-0.482421875
-0.669921875
-0.690429688
-0.528320313
-0.483398438
-0.704101563
-0.86328125
-0.799804688
-0.840820313
-1.051757813
-1.220703125
-1.24609375
-1.3125
-1.302734375
-1.36328125
-1.45703125
-1.458984375
-1.484375
-1.391601563
-1.221679688
-1.177734375
-1.16015625
-1.12890625
-1.111328125
-1.171875
-1.3203125
-1.366210938
-1.3046875
-1.35546875
-1.37109375
-1.135742188
-0.9296875
-1.05078125
-0.9140625
-0.702148438
-0.6328125
-0.65625
-0.6875
-0.654296875
-0.635742188
-0.6640625
-0.638671875
-0.528320313
-0.244140625
-0.202148438
-0.263671875
-0.283203125
-0.208984375
-0.345703125
-0.52734375
-0.51171875
-0.504882813
-0.522460938
-0.65234375
-0.955078125
-1.104492188
-0.9765625
-0.953125
-1.375
-1.364257813
-1.131835938
-1.28125
-1.450195313
-1.33203125
-1.217773438
-1.276367188
-1.284179688
-1.258789063
-1.206054688
-1.177734375
-1.114257813
-1.264648438
-1.424804688
-1.39453125
-1.28515625
-1.265625
-1.305664063
-1.274414063
-1.1953125
-1.224609375
-1.188476563
-1.259765625
-1.239257813
-1.0625
-0.989257813
-0.9375
-0.806640625
-0.815429688
-0.740234375
-0.6484375
-0.655273438
-0.611328125
-0.626953125
-0.504882813
-0.424804688
-0.559570313
-0.515625
-0.422851563
-0.276367188
-0.39453125
-0.553710938
-0.543945313
-0.599609375
-0.690429688
-0.666015625
-0.58203125
-0.842773438
-1.256835938
-1.189453125
-0.990234375
-1.228515625
-1.401367188
-1.311523438
-1.084960938
-1.10546875
-1.477539063
-1.521484375
-1.30078125
-1.345703125
-1.426757813
-1.46875
-1.419921875
-1.201171875
-1.306640625
-1.415039063
-1.465820313
-1.453125
-1.329101563
-1.299804688
-1.361328125
-1.25390625
-1.129882813
-1.163085938
-1.1796875
-1.038085938
-0.76953125
-0.716796875
-0.846679688
-0.780273438
-0.5546875
-0.541992188
-0.604492188
-0.4609375
-0.3984375
-0.419921875
-0.396484375
-0.264648438
-0.393554688
-0.637695313
-0.717773438
-0.590820313
-0.577148438
-0.967773438
-1.178710938
-0.92578125
-0.823242188
-1.325195313
-1.545898438
-1.16796875
-0.97265625
-0.874023438
-1.2578125
-1.362304688
-1.1015625
-0.986328125
-1.263671875
-1.465820313
-1.346679688
-1.361328125
-1.395507813
-1.279296875
-1.314453125
-1.37890625
-1.432617188
-1.461914063
-1.413085938
-1.271484375
-1.212890625
-1.369140625
-1.311523438
-1.111328125
-1.112304688
-1.106445313
-0.978515625
-0.791015625
-0.805664063
-0.846679688
-0.830078125
-0.821289063
-0.784179688
-0.78515625
-0.795898438
-0.666992188
-0.653320313
-0.709960938
-0.663085938
-0.568359375
-0.46875
-0.456054688
-0.553710938
-0.537109375
-0.391601563
-0.3359375
-0.606445313
-0.810546875
-0.78515625
-0.641601563
-0.875
-1.071289063
-1.1953125
-1.291992188
-1.239257813
-1.340820313
-1.392578125
-1.358398438
-1.283203125
-1.447265625
-1.4921875
-1.426757813
-1.272460938
-1.166015625
-1.196289063
-1.232421875
-1.280273438
-1.103515625
-0.987304688
-1.095703125
-1.203125
-0.963867188
-0.775390625
-0.908203125
-1.220703125
-1.043945313
-0.918945313
-0.932617188
-0.953125
-0.999023438
-0.872070313
-0.837890625
-0.994140625
-1.046875
-0.994140625
-1.063476563
-1.015625
-0.896484375
-0.966796875
-1.0234375
-0.970703125
-1.051757813
-1.078125
-1.059570313
-1.08203125
-1.061523438
-1.034179688
-1.049804688
-1.071289063
-1.05078125
-1.02734375
-1.009765625
-1.026367188
-1.018554688
-1.006835938
-0.989257813
-0.999023438
-0.994140625
-0.983398438
-0.975585938
-0.973632813
-0.984375
-1.000976563
-1.026367188
-1.046875
-1.047851563
-1.048828125
-1.025390625
-1.02734375
-1.026367188
-1.006835938
-0.989257813
-0.987304688
-0.9921875
-1.00390625
-1.00390625
-0.991210938
-0.989257813
-0.989257813
-0.995117188
-1.000976563
-1.01171875
-1.026367188
-1.041992188
-1.044921875
-1.041992188
-1.047851563
-1.032226563
-1.015625
-1.00390625
-1.00390625
-1.005859375
-1.00390625
-0.998046875
-1
-1.0078125
-1.017578125
-1.017578125
-1.01171875
-1.015625
-1.017578125
-1.012695313
-1.01171875
-1.00390625
-1.009765625
-1.009765625
-1.008789063
-1.013671875
-1.01953125
-1.022460938

==> GnuPlot/Noise/raw.txt <==
-1.077148438
-0.522460938
-0.451171875
-0.387695313
-0.4453125
-0.47265625
-0.4296875
-0.462890625
-0.43359375
-0.49609375
-0.66796875
-0.733398438
-0.72265625
-0.728515625
-0.959960938
-1.1796875
-1.26953125
-1.255859375
-1.301757813
-1.365234375
-1.225585938
-1.189453125
-1.29296875
-1.444335938
-1.481445313
-1.358398438
-1.16015625
-1.09375
-1.124023438
-1.134765625
-1.157226563
-1.26171875
-1.420898438
-1.352539063
-1.341796875
-1.391601563
-1.251953125
-1.100585938
-1.0078125
-1.03125
-0.993164063
-0.87109375
-0.762695313
-0.642578125
-0.604492188
-0.53125
-0.4140625
-0.391601563
-0.5
-0.525390625
-0.41796875
-0.3671875
-0.38671875
-0.482421875
-0.669921875
-0.690429688
-0.528320313
-0.483398438
-0.704101563
-0.86328125
-0.799804688
-0.840820313
-1.051757813
-1.220703125
-1.24609375
-1.3125
-1.302734375
-1.36328125
-1.45703125
-1.458984375
-1.484375
-1.391601563
-1.221679688
-1.177734375
-1.16015625
-1.12890625
-1.111328125
-1.171875
-1.3203125
-1.366210938
-1.3046875
-1.35546875
-1.37109375
-1.135742188
-0.9296875
-1.05078125
-0.9140625
-0.702148438
-0.6328125
-0.65625
-0.6875
-0.654296875
-0.635742188
-0.6640625
-0.638671875
-0.528320313
-0.244140625
-0.202148438
-0.263671875
-0.283203125
-0.208984375
-0.345703125
-0.52734375
-0.51171875
-0.504882813
-0.522460938
-0.65234375
-0.955078125
-1.104492188
-0.9765625
-0.953125
-1.375
-1.364257813
-1.131835938
-1.28125
-1.450195313
-1.33203125
-1.217773438
-1.276367188
-1.284179688
-1.258789063
-1.206054688
-1.177734375
-1.114257813
-1.264648438
-1.424804688
-1.39453125
-1.28515625
-1.265625
-1.305664063
-1.274414063
-1.1953125
-1.224609375
-1.188476563
-1.259765625
-1.239257813
-1.0625
-0.989257813
-0.9375
-0.806640625
-0.815429688
-0.740234375
-0.6484375
-0.655273438
-0.611328125
-0.626953125
-0.504882813
-0.424804688
-0.559570313
-0.515625
-0.422851563
-0.276367188
-0.39453125
-0.553710938
-0.543945313
-0.599609375
-0.690429688
-0.666015625
-0.58203125
-0.842773438
-1.256835938
-1.189453125
-0.990234375
-1.228515625
-1.401367188
-1.311523438
-1.084960938
-1.10546875
-1.477539063
-1.521484375
-1.30078125
-1.345703125
-1.426757813
-1.46875
-1.419921875
-1.201171875
-1.306640625
-1.415039063
-1.465820313
-1.453125
-1.329101563
-1.299804688
-1.361328125
-1.25390625
-1.129882813
-1.163085938
-1.1796875
-1.038085938
-0.76953125
-0.716796875
-0.846679688
-0.780273438
-0.5546875
-0.541992188
-0.604492188
-0.4609375
-0.3984375
-0.419921875
-0.396484375
-0.264648438
-0.393554688
-0.637695313
-0.717773438
-0.590820313
-0.577148438
-0.967773438
-1.178710938
-0.92578125
-0.823242188
-1.325195313
-1.545898438
-1.16796875
-0.97265625
-0.874023438
-1.2578125
-1.362304688
-1.1015625
-0.986328125
-1.263671875
-1.465820313
-1.346679688
-1.361328125
-1.395507813
-1.279296875
-1.314453125
-1.37890625
-1.432617188
-1.461914063
-1.413085938
-1.271484375
-1.212890625
-1.369140625
-1.311523438
-1.111328125
-1.112304688
-1.106445313
-0.978515625
-0.791015625
-0.805664063
-0.846679688
-0.830078125
-0.821289063
-0.784179688
-0.78515625
-0.795898438
-0.666992188
-0.653320313
-0.709960938
-0.663085938
-0.568359375
-0.46875
-0.456054688
-0.553710938
-0.537109375
-0.391601563
-0.3359375
-0.606445313
-0.810546875
-0.78515625
-0.641601563
-0.875
-1.071289063
-1.1953125
-1.291992188
-1.239257813
-1.340820313
-1.392578125
-1.358398438
-1.283203125
-1.447265625
-1.4921875
-1.426757813
-1.272460938
-1.166015625
-1.196289063
-1.232421875
-1.280273438
-1.103515625
-0.987304688
-1.095703125
-1.203125
-0.963867188
-0.775390625
-0.908203125
-1.220703125
-1.043945313
-0.918945313
-0.932617188
-0.953125
-0.999023438
-0.872070313
-0.837890625
-0.994140625
-1.046875
-0.994140625
-1.063476563
-1.015625
-0.896484375
-0.966796875
-1.0234375
-0.970703125
-1.051757813
-1.078125
-1.059570313
-1.08203125
-1.061523438
-1.034179688
-1.049804688
-1.071289063
-1.05078125
-1.02734375
-1.009765625
-1.026367188
-1.018554688
-1.006835938
-0.989257813
-0.999023438
-0.994140625
-0.983398438
-0.975585938
-0.973632813
-0.984375
-1.000976563
-1.026367188
-1.046875
-1.047851563
-1.048828125
-1.025390625
-1.02734375
-1.026367188
-1.006835938
-0.989257813
-0.987304688
-0.9921875
-1.00390625
-1.00390625
-0.991210938
-0.989257813
-0.989257813
-0.995117188
-1.000976563
-1.01171875
-1.026367188
-1.041992188
-1.044921875
-1.041992188
-1.047851563
-1.032226563
-1.015625
-1.00390625
-1.00390625
-1.005859375
-1.00390625
-0.998046875
-1
-1.0078125
-1.017578125
-1.017578125
-1.01171875
-1.015625
-1.017578125
-1.012695313
-1.01171875
-1.00390625
-1.009765625
-1.009765625
-1.008789063
-1.013671875
-1.01953125
-1.022460938

==> GnuPlot/RecognitionRate/RecognitionRates.dat <==
N	0.6918	0.6645	0.6867	0.4134
O	0.619	0.5535	0.6271	0.1186
W	0.8511	0.8914	0.8673	0.1924	
x-dir	0.9224	0.8077	0.7592	0.4711
y-dir	0.9551	0.9386	0.9142	0.5744



==> Rebuttal/IUI_review-293.txt <==
IUI 2017 Long & Short Papers   

Reviews of submission #293: "High Five: Improving Gesture Recognition by
Embracing Uncertainty"

------------------------ Submission 293, Review 2 ------------------------

Reviewer:           primary

Overall Rating

   2  (Probably reject: I would argue for rejecting this paper.)

Expertise

   4  (Expert)

Contribution

   The paper presents the design of a gesture recognition algorithm.

Relevance to IUI

   Gesture recognition is relevant to IUI although it would be nice with a
   user perspective as well.

The Review

   The paper is too long and spends too much time explaining basic known
   concepts in a verbose fashion. However, the biggest problem with the
   paper is that there is no attempt to reference the state-of-the-art in
   statistical HMM systems, which is not as naive as what the authors
   insinuate by citing some papers that looked into HMM recognition of
   linear accelerometer data a few years ago.

   There are no citations to recent ICCV, CVPR or ICASSP papers, which deal
   with statistical HMM decoding all the time. The resulting system in this
   paper is merely one instantiation of this, and if not, the paper has to
   make clear what progress has been made in relation to state-of-the-art
   statistical HMM decoding. A left-to-right statistical HMM decoder using
   Gaussian mixture weights is pretty standard.

   The final recognition rates are OK but not very impressive. I am not
   convinced any progress has been made.

The Meta-Review

   There was a reviewer discussion about the novelty of the concepts
   presented in the paper. I encourage the authors to explain which specific
   concepts introduced in the paper are novel.

Final Reccomendation

   2  (Probably reject: I would argue for rejecting this paper.)

Demo



------------------------ Submission 293, Review 1 ------------------------

Reviewer:           Regular PC member

Overall Rating

   4  (Probably accept: I would argue for accepting this paper.)

Expertise

   2  (Passing Knowledge)

Contribution

   The contribution of this paper is to propose a way to derive error models
   to improve gesture  classification accuracy and configuration. 

Relevance to IUI

   I think this is highly related to the IUI focus since it deals with
   improving machine learning system with HCI application approach. 

The Review

   I think this is well written paper with detail explanation on proposed
   method. Authors show that embracing the uncertainty could improve the
   current state-of-the art HMM approach with scope in gesture recognition
   using motion sensors. The results show that the classification accuracy
   is robust even with low number of training dataset and higher than
   previous approaches.

   I only have minor comments to make current submission more robust. First,
   I think more related works in neural network should be mentioned. There
   have been several works that utilized neural networks. Although these
   works still require large training dataset, I think if better performance
   is guaranteed, people will still prefer neural networks. 

   I would recommend Figures with code lines in page 7 & 9 to be replaced
   with system block description which might represent the overall workflow
   effectively.

   I believe that this paper makes a good contributions to IUI and would
   lean toward for acceptance.

   ----- Post review discussion -----
   As mentioned by other reviewer, I also concern about the novelty of the
   statistical HMM methods. I agree with other reviewer that the major works
   from main venues including CVPR & ICCV should be cited to better present
   the unique contributions from this work. I also encourage the authors to
   fully disclose all related works from main venue and state the unique
   contributions of the method in the rebuttal. Also, I would agree on other
   review that there is too much portion used in the beginning to explain
   the basic known concepts. The authors should also provide how this
   section can be reduced in the rebuttal. 

Demo



------------------------ Submission 293, Review 3 ------------------------

Reviewer:           Regular PC member

Overall Rating

   2  (Probably reject: I would argue for rejecting this paper.)

Expertise

   3  (Knowledgeable)

Contribution

   This paper presents new methods in gesture recognition algorithms for 3D
   gestures. It discusses keeping and modeling noise and error in
   recognition.

Relevance to IUI

   This paper is relevant to IUI as gestures are a frequent topic in HCI and
   the recognition algorithms are closely related to AI research.

The Review

   The paper is well written and very detailed. I was able to follow the
   most of the algorithms. The improvement in the experiments convinces me
   of the effectiveness of the methods. I think some of the ideas, such as
   GMM and the use of Uncertain<T>, can be interesting to the community.


   I like that the paper has a section for reflecting on the problems and
   challenges, however, I find the section too long and can be much
   shortened. Right now it is near two pages. I would trade space to expand
   more on the algorithms and experiments.


   I am not sure how the training data are generated for each gesture from
   the collected data. Simply use the other gestures to be negative
   examples? The paper mentions multiple HMMs versus a single HMM in
   discussion. If training data are shared between HMMs, I wonder if a
   single HMM makes more sense.


   I am also not sure about the use of Uncertain<T> here. While it provides
   much easier way to implement recognition from multiple HMMs (as in Figure
   9), it hides and distracts the readers a bit from the actual algorithms.
   The paper directs the reader on some details of Uncertain<T>. I am not
   sure if this is worth it. I suggest adding more details about the
   algorithms how multiple HMMs are used and why the probabilities from
   these HMMs are comparable. Then simply mentioning Uncertain<T> makes this
   easy.


   As for the evaluation, I am confused why the authors did not use a more
   standard 10-fold cross validation method, instead, random split
   training/testing 3:1 (page 8). I also found Figure 12 very different to
   read. Maybe the authors could consider using AUC.


   I think these problems can mostly be clarified in revision. I am leaning
   towards accepting the paper.

   ----- Post review discussion -----

   Other reviewers have expressed concerns over the novelty of the
   statistical HMM  methods in the paper. Given their concerns, I think the
   authors should really clarify the novelty and better position the work
   within the related context. Since this is the main reason I was leaning
   towards accepting this paper, I am changing my score to 2.0. I encourage
   the authors to clarify novelty in the methods in rebuttal.

Demo






==> Rebuttal/review-293_rebuttal.txt <==
IUI 2017 Long & Short Papers   

Reviews of submission #293: "High Five: Improving Gesture Recognition by
Embracing Uncertainty"

------------------------ Submission 293, Review 2 ------------------------

Reviewer:           primary
Overall rating:     2  (scale is 1..5; 5 is best)

Overall Rating

   2  (Probably reject: I would argue for rejecting this paper.)

Expertise

   4  (Expert)

Contribution

   The paper presents the design of a gesture recognition algorithm.

Relevance to IUI

   Gesture recognition is relevant to IUI although it would be nice with a
   user perspective as well.

The Review

   The paper is too long and spends too much time explaining basic known
   concepts in a verbose fashion. However, the biggest problem with the
   paper is that there is no attempt to reference the state-of-the-art in
   statistical HMM systems, which is not as naive as what the authors
   insinuate by citing some papers that looked into HMM recognition of
   linear accelerometer data a few years ago.

   There are no citations to recent ICCV, CVPR or ICASSP papers, which deal
   with statistical HMM decoding all the time. The resulting system in this
   paper is merely one instantiation of this, and if not, the paper has to
   make clear what progress has been made in relation to state-of-the-art
   statistical HMM decoding. A left-to-right statistical HMM decoder using
   Gaussian mixture weights is pretty standard.

   The final recognition rates are OK but not very impressive. I am not
   convinced any progress has been made.

   -- Rebuttal response --

   Thank you for your rebuttal. Statistical HMM modelling incorporating
   uncertainty using e.g. Gaussian mixture models are not novel and similar
   techniques have been published for gestures (search the TiiS volumes for
   at least one example).

The Meta-Review

   -- Post PC-meeting --

   This paper was briefly discussed and it was agreed to reject it based on
   limited novelty.

   -- Original meta-review --

   There was a reviewer discussion about the novelty of the concepts
   presented in the paper. I encourage the authors to explain which specific
   concepts introduced in the paper are novel.

Final Reccomendation

   2  (Probably reject: I would argue for rejecting this paper.)

Demo



------------------------ Submission 293, Review 1 ------------------------

Reviewer:           Regular PC member
Overall rating:     4  (scale is 1..5; 5 is best)

Overall Rating

   4  (Probably accept: I would argue for accepting this paper.)

Expertise

   2  (Passing Knowledge)

Contribution

   The contribution of this paper is to propose a way to derive error models
   to improve gesture  classification accuracy and configuration. 

Relevance to IUI

   I think this is highly related to the IUI focus since it deals with
   improving machine learning system with HCI application approach. 

The Review

   I think this is well written paper with detail explanation on proposed
   method. Authors show that embracing the uncertainty could improve the
   current state-of-the art HMM approach with scope in gesture recognition
   using motion sensors. The results show that the classification accuracy
   is robust even with low number of training dataset and higher than
   previous approaches.

   I only have minor comments to make current submission more robust. First,
   I think more related works in neural network should be mentioned. There
   have been several works that utilized neural networks. Although these
   works still require large training dataset, I think if better performance
   is guaranteed, people will still prefer neural networks. 

   I would recommend Figures with code lines in page 7 & 9 to be replaced
   with system block description which might represent the overall workflow
   effectively.

   I believe that this paper makes a good contributions to IUI and would
   lean toward for acceptance.

   ----- Post review discussion -----
   As mentioned by other reviewer, I also concern about the novelty of the
   statistical HMM methods. I agree with other reviewer that the major works
   from main venues including CVPR & ICCV should be cited to better present
   the unique contributions from this work. I also encourage the authors to
   fully disclose all related works from main venue and state the unique
   contributions of the method in the rebuttal. Also, I would agree on other
   review that there is too much portion used in the beginning to explain
   the basic known concepts. The authors should also provide how this
   section can be reduced in the rebuttal. 

Demo



------------------------ Submission 293, Review 3 ------------------------

Reviewer:           Regular PC member
Overall rating:     2  (scale is 1..5; 5 is best)

Overall Rating

   2  (Probably reject: I would argue for rejecting this paper.)

Expertise

   3  (Knowledgeable)

Contribution

   This paper presents new methods in gesture recognition algorithms for 3D
   gestures. It discusses keeping and modeling noise and error in
   recognition.

Relevance to IUI

   This paper is relevant to IUI as gestures are a frequent topic in HCI and
   the recognition algorithms are closely related to AI research.

The Review

   The paper is well written and very detailed. I was able to follow the
   most of the algorithms. The improvement in the experiments convinces me
   of the effectiveness of the methods. I think some of the ideas, such as
   GMM and the use of Uncertain<T>, can be interesting to the community.


   I like that the paper has a section for reflecting on the problems and
   challenges, however, I find the section too long and can be much
   shortened. Right now it is near two pages. I would trade space to expand
   more on the algorithms and experiments.


   I am not sure how the training data are generated for each gesture from
   the collected data. Simply use the other gestures to be negative
   examples? The paper mentions multiple HMMs versus a single HMM in
   discussion. If training data are shared between HMMs, I wonder if a
   single HMM makes more sense.


   I am also not sure about the use of Uncertain<T> here. While it provides
   much easier way to implement recognition from multiple HMMs (as in Figure
   9), it hides and distracts the readers a bit from the actual algorithms.
   The paper directs the reader on some details of Uncertain<T>. I am not
   sure if this is worth it. I suggest adding more details about the
   algorithms how multiple HMMs are used and why the probabilities from
   these HMMs are comparable. Then simply mentioning Uncertain<T> makes this
   easy.


   As for the evaluation, I am confused why the authors did not use a more
   standard 10-fold cross validation method, instead, random split
   training/testing 3:1 (page 8). I also found Figure 12 very different to
   read. Maybe the authors could consider using AUC.


   I think these problems can mostly be clarified in revision. I am leaning
   towards accepting the paper.

   ----- Post review discussion -----

   Other reviewers have expressed concerns over the novelty of the
   statistical HMM  methods in the paper. Given their concerns, I think the
   authors should really clarify the novelty and better position the work
   within the related context. Since this is the main reason I was leaning
   towards accepting this paper, I am changing my score to 2.0. I encourage
   the authors to clarify novelty in the methods in rebuttal.

Demo






==> Rebuttal/review-3911.txt <==
UIST 2016 Papers

Reviews of submission #3911: "High Five: Improving Gesture Recognition by
Embracing  Uncertainty"

------------------------ Submission 3911, Review 4 ------------------------

Reviewer:           primary

Overall Rating

   2  (Probably reject: I would argue for rejecting this paper.)

Expertise

   4  (Expert)

Summary and Contribution

   This paper presents High Five, a system that recognizes 3D gestures based
   on output from accelerometers and gyroscopes. To handle the noisy sensor
   data, the authors introduced two quantization approaches to HMM:
   elliptical quantization, and random quantization. Evaluation on a test
   data set showed that both approaches improved the accuracy over an
   algorithm introduced in prior work [30].

The Personal Review (Primary)

   The High Five system tackles a widely-known, but overlooked problem in
   HCI. Accurately recognizing 3D gestures is a cornerstone for developing
   many mobile interaction techniques. Despite its importance, we rarely see
   papers in HCI working on algorithms to address it. In this regard, the
   authors tackles a timely and important problem in mobile computing. 

   That said, I was disappointed by the quality of the work. The major
   contribution of the work, claimed by the authors, is introducing (1)
   elliptical quantization and (2) random quantization to HMM. I have
   concerns regarding both (1) and (2), as well as the use of the gyroscope
   data.

   First, Eq (6), which is key to random quantization, seems wrongly
   derived. The assumption behind Eq(6) is that the probability of the
   gesture data mapped to a codeword is proportional to the reciprocal of
   the distance (1/d) between the gesture data and the codeword. There is no
   evidence backing it. In fact, a more reasonable assumption is that the
   probability exponentially decays as the distance increases, because noise
   in the measurement follows a Gaussian distribution. Given the importance
   of this equation, rigorous derivation is needed.
    Additionally, Eq(6) is amateurly presented. What does the “i” mean?
   What will be the expression if there are more/less than 4 codewords?

   Second, the elliptical quantization technique seems equivalent to the
   standard multi-dimensional data normalization process, which is very
   common for gesture recognition systems. The authors should further
   clarify it.

   Third, it is unclear how the gyroscope data is used. In page 4, the
   authors claimed that High Five used two HMM models, for gyroscope and
   accelerometer respectively. However, I do not see any place referring to
   the gyroscope HMM model in the rest of the paper. Figure 3 (the steps for
   gesture classification) and Algorithms 1 and 2 are all about
   accelerometer data. I have no idea how the gyroscope data is used. Does
   High Five use these two HMM models to recognize gesture separately? Or
   the outcomes of these two models are fused to form one recognition
   result?

The Meta Review (Primary)

   We have received mixed reviews. R1 and R3 are positive while R2 and R4
   are negative. Reviewers had extensive discussion after reading other
   reviewers’ comments. I summarize the major concerns raised in the
   reviews and the online discussion as follows. I hope the authors would
   address them in rebuttal.
   1. Both R2 and R4 think Eq (6) is wrong. R2 commented “Although eq 6
   normalizes a distance into the [0, 1) range, the normalized output is NOT
   a probability. Otherwise please either prove or cite that eq 6 can
   generate an unbiased estimation of conditional probability to a given
   prototype. R4 thought Eq(6) was derived based on an incorrect assumption
   that “the probability of the gesture data mapped to a codeword is
   proportional to the reciprocal of the distance between the gesture data
   and the codeword (1/d).”  He/She further suggests a more reasonable
   assumption is that the probability exponentially decays as the distance
   increases, because noises in the measurement are likely to follow
   Gaussian distributions.

   2. Both R2 and R4 criticize the usage of gyroscope data. R2 criticized
   the conflicting descriptions on the use of gyroscope in different
   locations of the paper. “Was the gyroscope used to decouple gravity
   (pp4 right column, 2nd paragraph), used as independent features (pp4
   right column, 3rd paragraph), or not used at all (figure 3, the last
   paragraph of pp5”. R4 pointed out it was unclear how the two HMMs were
   used for classification. 

   3. Both R2 and R4 think the elliptical quantization is not novel. They
   criticized that it is equivalent to the zero-mean-unit-variance
   normalization, which is a very common preprocessing for pattern
   classification systems.

   4. R3 later raised a concern regarding the recognition accuracy of the
   baseline condition in the discussion. I quoted his/her comments here and
   hoped the authors would address it in rebuttal. 
   “the authors will need to address why the more conventional Euclidean
   distance based codebook approach only achieved 34% accuracy in their
   tests.  The authors claim the 34% accuracy is the previous
   state-of-the-art, but there are two serious flaws with this statement. 
   First, the best accuracy on the public dataset used by [8] (which,
   albeit, used a very different algorithm and approach) provided an
   accuracy of between 85%-93%.  Second, the HMM algorithm proposed by [30]
   combines a filtering phase with the discrete Euclidean distance / K-Means
   based codebook (which the authors do not fully replicate) and achieved an
   accuracy of approximately 90%, albeit on a completely different dataset. 
   The authors will need to provide more details to validate that the more
   conventional Euclidean distance / K-Means quantization codebook approach
   really is achieving such low results.


   5. It is unclear how the rotation matrix is derived (R2). R2 commented
   that “rotation matrices cannot be derived directly from integrating the
   gyroscope output”. He/She also questioned why not using Kalman filter
   to derive motion/orientation estimations.

Issues for Rebuttal



------------------------ Submission 3911, Review 5 ------------------------

Reviewer:           secondary

Overall Rating

   2  (Probably reject: I would argue for rejecting this paper.)

Expertise

   1  (No Knowledge)

Summary and Contribution

   This paper presents an improved approach for modeling uncertainty caused
   noisy sensor data and using this uncertainty in the gesture recognition
   stage. On two data sets, the new technique leads to significant
   improvements over prior work (from 34% to 71% in one case).

The Secondary Review

   First, I must say that I am decidedly not an expert (or even a novice,
   really) in the spaces of gesture recognition or machine learning.
   Furthermore, it is clear that the external reviewers and 1AC have done a
   very thorough job examining this paper. Due to these two facts, it is
   difficult to imagine what I could meaningfully add to the review process
   in the time allotted for 2AC reviews. 

   As such, I feel like the best way I can contribute to this reviewing
   process is post-rebuttal. The other reviewers have brought up a host of
   technical and presentation concerns that I agree must be addressed if
   this paper is to be published. The main thing I feel I an help judge is:
   given what the authors propose in their rebuttal, a.) is it possible to
   make such changes as part of the camera-ready process, and b.) will those
   changes get this paper into publishable shape?

   My current feeling is that there are interesting technical ideas in this
   paper that the UIST community would be excited about and benefit from.
   However, I'm worried that the issues that need to be addressed are too
   major to happen in a camera-ready cycle. For now, because of this, my
   score falls on the negative side. But, a strong rebuttal can certainly
   convince me otherwise.


------------------------ Submission 3911, Review 1 ------------------------

Reviewer:           external

Overall Rating

   4  (Probably accept: I would argue for accepting this paper.)

Expertise

   4  (Expert)

Summary and Contribution

   This paper describes several algorithmic techniques to improve the
   robustness of gesture recognition with mobile-based sensors.  The authors
   describe a number of modifications to a Hidden Markov Model and
   demonstrate how these changes improve the classification accuracy of the
   system over previous work.

The Review (entered before the rebuttal period, and uneditable thereafter)

   In general, the paper is well written and makes several contributions to
   the UIST community.  There are a number of areas however in which the
   paper can be significantly improved.  These are listed below.

   Noisy sensor data: the authors open with the claim that ‘this paper
   illustrates that noisy sensors degrade the accuracy of machine learning
   algorithms’.  While in the general case this is true, the authors
   should be careful about how they frame this problem, as noise is not the
   only thing that makes real-time gesture recognition challenging (e.g.,
   gesture spotting, temporal invariance, etc.).  In addition, many readers
   may regard noise as a specific degradation to the signal (as in SNR), but
   several of the challenges mentioned here go much further than this, such
   as gesture invariance across multiple users.  Therefore, a claim like
   ‘this paper illustrates that noisy sensors degrade the accuracy of
   machine learning algorithms’ makes me think that I will see a study
   where random noise is systematically added to a signal and the accuracy
   of a classifier is shown to degrade, but this is far from what the
   authors are showing.  Instead, the real take away here is that
   probabilistic quantization methods are more robust than discrete
   quantization methods for mobile-sensor-based gesture recognition because
   they take advantage of the uncertainty in quantization process.

   Related Work: I was very surprised that the authors do not reference any
   prior work in other probabilistic (continuous) HMM techniques.  There is
   a huge body of work in this area over the last 20 years for both gesture
   recognition and speech recognition that the authors should reference and
   compare/contrast with their discrete probabilistic approach.  For
   example:

   Starner (1995), real-time american sign language recognition from video
   using hidden markov models 
   Thrun (2003), Monte Carlo Hidden Markov Models: Learning Non-Parametric
   Models of Partially Observable Stochastic Processes
   Bevilacqua (2010), Continuous Realtime Gesture Following and Recognition

   Gravity and Device Position: the authors state that ‘Identifying device
   gestures with 3-D accelerometer and gyroscope data requires the system to
   determine a 3-D path’.  This is just one approach, there are many other
   approaches that work well without having to first estimate the 3D
   position of the sensor (such as recognizing a gesture from the motion
   trajectory of the signals and relative orientation, instead of absolute
   3D path).  This helps mitigate issues with having to perform double
   integration of the signal, which is a well known problem.  The authors
   should mention these other approaches upfront and describe why they chose
   this option.

   The description of the elliptical distance metric and random quantization
   is clear. However, it is not clear how this probabilistic information is
   propagated to the HMM.  Is this simply plugged into the classic HMM
   forward/backward equation, or do you modify the HMM algorithm in any way?

   The authors mention that separate HMMs are trained for both accelerometer
   and gyroscope.  How are these results combined to form the final
   classification?	

   Baum-Welch for prediction: are you just using the forward algorithm for
   the real-time classification step, or the full forward/backward pass? If
   so, why? 	

   It is unclear which (if any) of the training/test signals are
   pre-segmented.  This is particularly important in the testing phase as
   any results that involve automatic gesture spotting (classifying valid
   gestures from a continuous stream of unsegmented input data) should be
   highlighted.				
   					
   Conclusion: the authors state that ‘this paper demonstrates that noisy
   sensors degrade the accuracy of machine learning’, I would argue that
   it does not.  Instead, it demonstrates that the elliptic quantization
   measure and random quantization method outperform the more common
   spherical quantization technique.

Additional review comments (entered after the start of rebuttal period)



------------------------ Submission 3911, Review 2 ------------------------

Reviewer:           external

Overall Rating

   2  (Probably reject: I would argue for rejecting this paper.)

Expertise

   4  (Expert)

Summary and Contribution

   The authors proposed a motion gesture recognition system named High Five
   based sensor input from accelerometers and gyroscopes. High Five extends
   the HMM model by 1) using the mean and variance of sensor data for
   training; 2) adopting per-gesture states and models; 3) Using a
   probabilistic programming system named Uncertain<T> to implement the
   runtime. In an offline benchmarking, The authors found that using mean
   and variance normalization (a.k.a. Eliptical quantizer) and random
   quantizer can improve the recognition accuracies to up to 71% in a
   20-category gesture set. 

The Review (entered before the rebuttal period, and uneditable thereafter)

   This paper is poorly written. Instead of trying to present key ideas in a
   clear and concise manner, the authors obscured simple ideas with vague
   math terms and burried them into equations. From time to time, the
   authors used a definitive tune to present concepts that were clearly
   wrong. Here I highlight a few sample errors below. 

   Pp3, first paragraph. “Since continuous HMMs for gesture recognition is
   impractical due to high complexity of tracking huge observation
   states”. This is incorrect. It is common and efficient to model HMM
   **observations** as multivariate gaussians or even gaussian mixtures.
   Such observational distributions can naturally handle a major portion of
   the noise from sensors. 

   Pp3, last paragraph. “Identifying device gestures with 3-D
   accelerometer and gyroscope data requires the system to determine a 3-D
   path and is a challenging problem [35]”. [35] refers to the $1 low-cost
   gesture library for 2d touch gestures. There is no discussion of 3-d path
   reconstruction or accelerometer/gyroscope input in [35]. 

   Pp 4, from paragraph 1 to paragraph 4. I suspect that there must be some
   discrepancies between the implementations and the descriptions.  “We
   determine the rotation matrix by multiplying the rotation matrices with
   respect to yaw, roll, and pitch. We use the accumulated rotational
   velocity from the gyroscope to find the 3-D angles with respect to
   gravity [6, 7, 9]”. First, rotation matrices can not be derived
   directly from integrating the gyroscope output. Either orientation
   estimations from the accelerometer when the object is still (i.e. x^2 +
   y^2 + z^ = g^2) or output from a digital compass is needed to to decouple
   gravity; Second, the techniques in  [6, 7, 9] are different from what the
   authors reported; 3) Third, the common practice to derive clean
   motion/orientation estimations is Kalman filtering, double integrating
   acceleration data as shown in figure 6 is never a viable option.  

   Pp5. The introduction of the elliptical quantization is not novel. It is
   equivalent to the zero-mean-unit-variance normalization/preprocessing
   technique used by most pattern classification systems. Using multivariate
   gaussian as the observation distribution can also support this feature
   under a unified probabilistic framework within HMM. Actually mixing
   deterministic quantizations as shown in eq 5 in a Bayesian model such as
   HMM may be mathematically incorrect. 

   Pp6. eq 6 is wrong. Although eq 6 normalizes a distance into the [0, 1)
   range, the normalized output is NOT a probability. Otherwise please
   either prove or cite that eq 6 can generate an unbiased estimation of
   conditional probability to a given prototype. The definition of
   probability does not matter if it is followed by a max-likelihood step to
   determine the best prototype. However, the incorrect formulation matters
   when the probability is used in probabilistic sampling or Bayesian
   inference.  

   The role of gyroscope. The authors gave conflicting descriptions on the
   use of gyroscope in different locations of the paper. Was the gyroscope
   used to decouple gravity (pp4 right column, 2nd paragraph), used as
   independent features (pp4 right column, 3rd paragraph), or not used at
   all (figure 3, the last paragraph of pp5, the second data set [8] only
   contains 3-axis accelerometer output)?

   The benefits of Uncertai<T> and using random sampling in recognition
   runtime. I do not think there is an advantage in accuracy for the random
   sampling based recognition run-time.  Random sampling based estimation is
   simple and effective when the conditional probabilities are too complex
   to derive in a closed-form. This is not the case in HMM, especially the
   type of HMM used by the authors (As shown in figure 2, the authors used
   multinomial distribution as observations. The conditional probabilities
   involved should be really efficient to calculate). Using a probabilistic
   programming language may facilitate the conditional probability inference
   process and the sampling process. However, without a clear understanding
   of what is probability (e.q. 5 and e.q. 6) and the **implicit**
   probability distributions introduced, probabilistic programming could be
   counter-productive. 

   In summary, the descriptions and the actual implementations seem to be
   decoupled given the inconsistencies and incorrect concepts in the current
   writeup. The authors claimed that the proposed approach was influenced by
   implementations in [8, 30] (pp3). However, [8] did not use an HMM model
   and the implementation in [30] was not a state-of-the-art HMM gesture
   recognizer. Given obscure presentation in writing, the errors and
   inconsistencies observed, I would argue for rejecting this submission. 

Additional review comments (entered after the start of rebuttal period)



------------------------ Submission 3911, Review 3 ------------------------

Reviewer:           external

Overall Rating

   4  (Probably accept: I would argue for accepting this paper.)

Expertise

   3  (Knowledgeable)

Summary and Contribution

   This paper introduces a framework for classifying gestures from intertial
   sensor data using a probabalistic Hidden Markov Model approach. The
   system explicitly incorporates an estimate of sensor noise and multiple
   gesture hypotheses based on the observed data. The approach is tested on
   two datasets, one gathered by the authors and one previously published,
   and is shown to outperform previously published recognisers by a
   considerable margin.

The Review (entered before the rebuttal period, and uneditable thereafter)

   I like this paper a lot. While research in statistics and ML has long
   shown the benefits of modelling uncertainty and propagating it through to
   recognition, this is rarely translated into practice, especially in HCI.
   The system proposed here incorporates uncertainty in a clear way,
   provides a substantial improvement over the deterministic approach to
   inertial gesture recognition, and moreover plans to provide access to the
   enabling software to the community. The paper is mostly well written and
   easy to follow. 

   I have the following minor concerns that I'd like to see addressed.
   First, the authors draw some attention to the fact that they use
   gesture-specific codebooks to improve recognition. Multiple-codebook HMMs
   are (to my knowledge) new to the gesture recognition domain, but are
   quite prevalent in e.g. speech recognition. I think the authors could
   position the work better in this regard, since that part of the
   algorithmic contribution is not novel. 

   Secondly, uncertainty propagation and probabilistic reasoning has
   appeared in a few previous HCI contexts. In particular, the work of Julia
   Schwarz (A Robust and Flexible Framework for Handling Inputs with
   Uncertainty, UIST 10, Monte Carlo Methods for Managing Interactive State,
   Action and Feedback Under Certainty, UIST 11) seems relevant here. While
   it focuses more on GUI behaviours under uncertain input, the concept of
   multiple hypotheses and sampling to decide on an appropriate action is
   similar in some ways to the work here and I think it should be
   referenced.

   A few things in the text could also be clarified. On page 6, the authors
   say P(G_k) is obtained from Baum-Welch - isn't this the prior over
   gestures, which I would expect is controlled by the developer? I would
   guess that this is what is manipulated in the results section 'Frequency
   based personalization'. If I'm wrong, please correct me but perhaps this
   should be clarified in a revised version.

   Also in the results, the section 'Recognition rates for dead start and as
   a function of gestures' confused me a little. The text mentions testing
   the ability to detect no-gesture versus gesture, but figure 14 only
   compares recognition rate for different N. Is a 'no-gesture' included as
   one of the gestures? Or is there a missing figure looking at false
   positives for dead start behaviour? This should be clearer.

   Overall, my issues with the paper are small and easily fixable. I think
   the work is good, useful to the UIST community, and I am recommending
   acceptance for the paper. 

   Minor notes/typos:
   Websites (e.g. Github) as references: shouldn't these be footnotes?
   A one sentence definition of the term codebook would be useful at some
   point. It's familiar to readers who have worked with vector quantization,
   but may not be immediately clear to others.
   Page 3, HMM definition: I think the word 'producing' should be used
   instead of 'produces' in point 1)
   Page 3, just before Problem and Approach: eases comparisons *to* other
   prior work.
   Figure 2: caption isn't very useful without referring to text or existing
   familiarity with HMMs. Maybe something like 'HMM example with two hidden
   and three observed states' would be clearer
   Figure 16: could use an x-axis label and/or better caption

Additional review comments (entered after the start of rebuttal period)





